Automatic Feature Learning for Essence: a Case Study on Car Sequencing

Constraint modelling languages such as Essence offer a means to describe combinatorial problems at a high-level, i.e., without committing to detailed modelling decisions for a particular solver or solving paradigm. Given a problem description written in Essence, there are multiple ways to translate it to a low-level constraint model. Choosing the right combination of a low-level constraint model and a target constraint solver can have significant impact on the effectiveness of the solving process. Furthermore, the choice of the best combination of constraint model and solver can be instance-dependent, i.e., there may not exist a single combination that works best for all instances of the same problem. In this paper, we consider the task of building machine learning models to automatically select the best combination for a problem instance. A critical part of the learning process is to define instance features, which serve as input to the selection model. Our contribution is automatic learning of instance features directly from the high-level representation of a problem instance using a language model. We evaluate the performance of our approach using the Essence modelling language with a case study involving the car sequencing problem.

==> notes.txt <==
This paper has a good overview of recent AS approaches for CP: "sunny-as2: Enhancing SUNNY for Algorithm Selection"

==> reviews.txt <==
---------------------- REVIEW 1 ---------------------
SUBMISSION: 12
TITLE: Automatic Feature Learning for Essence: a Case Study on Car Sequencing
AUTHORS: Alessio Pellegrino, Özgür Akgün, Nguyen Dang, Zeynep Kiziltan and Ian Miguel

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper investigates the use of Machine Learning to automatically select the best low-level reformulation of a high-level model in Essence. It considers the car sequencing problem as a test case, and uses a set of generated instances for experiments.

This approach fits very well in the ModRef workshop, the submission should be accepted for presentation.

I do have a number of issues with the paper, which might be of interest in preparing the paper version for the workshop, the presentation of the results, or a more complete update of the paper for a future submission. In the current form, I do not think that the paper is acceptable at a major conference.

I did not fully grasp what you are aiming to do, consider some alternatives:

- We want to have a tool that for any given high-level model in Essence, predicts the best (or even just reasonable) choice to tool chain and parameter settings. This then can be used for any model written for any problem to improve performance.
- For a specific high-level model that is already known at training time, we want to find a predictor for different instances, trained on given instances of a problem, which can then be applied to other, previously unseen instances of that specific problem. This can only be useful if the problem does not evolve, and we already have made our selection on the overall model. How did we pick the selected model in the first place?
- For a specific problem class, for different potential models that might be written, we want to find the best possible target model on a set of instances, to predict the best choice of model and tool chain settings for specific unseen instances. The problem here is that developing multiple models for the same problem may be quite time consuming, and it may be hard to show that the models actually solve the same problem.

It might be useful to explain and motivate the specific use case more clearly.
 

In all cases, I would need to understand the differences and communality of the training and test data. If both sets are taken from a limited set of generated instances which are based on a model generator, I would be quite skeptical how well the system will work on other instances not coming from the same instance generator.

Does the instance set contain known infeasible instances? I think that is important to understand

In terms of methodology, why would you consider focusing your evaluation on the car sequencing problem as sufficient? It seems to be very easy to over-fit the learning model when only using one problem for evaluation. In addition, the importance of both the propagation level of the constraints, the type and number of redundant constraint, and the impact of details of the search are well known for this problem (even starting from DincbasVS88), perhaps more so than for most other combinatorial problems.

It seems that you are looking to predict a single, "best" target model. For CP, especially for problems where individual solvers only cover a certain percentage of problem instances, a much more stable approach seems to predict how much resources to allocate to different targets in a portfolio.

Related to this point is a question on results. I find the information shown in Figure 3 to be very hard to understand, without knowing something about the cumulative solving time. I would much rather see a cumulative plot of the percentage of all instances solved over time. I suspect that in many cases, solutions are found nearly immediately with some (but not all) targets, and running multiple targets in parallel (or with a limited time budget in sequence), would drastically improve the solving time over running any one solver.

For portfolios of CP solvers, it seems quite important to run different targets for a very short time to learn powerful features for a specific instance. Do you do this, I did not see that in the paper. 

Finally, the results remain unconvincing all long a the only comparison is between different approaches the authors propose themselves. To be convincing, the best results must be compared to the best known results, ideally on benchmarks that were not introduced by the authors themselves. 

Editorial: Just using a CSPLib entry as the sole reference to the car sequencing problem is not acceptable. CSPLib is not up-to-date with the literature, or benchmark results, and indeed is not even a good presentation of the actual problem

In figure 3, the choice of yellow/gold over a gray background for the VBS is unfortunate. In my colored print, the entry is very hard to see. Red might be a better choice. What do the colors indicate in the first place?

You should be able to improve the literature review on AAS for CP significantly.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 12
TITLE: Automatic Feature Learning for Essence: a Case Study on Car Sequencing
AUTHORS: Alessio Pellegrino, Özgür Akgün, Nguyen Dang, Zeynep Kiziltan and Ian Miguel

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper is very well suited for ModRef, as it focuses on the Automated Algorithm Selection (AAS) problem, but not restricted to the solver itself, but also the model used for each instance. Taking into account that there are many combinations of models and solvers, AAS is very important to select the best model + constraint solver for a given instance of the problem at hand. The authors propose an approach for automating the definition of the instance features, instead of using handcrafted ones as in the literature.

Overall, I think the paper is well written and presents an interesting approach.

I think that a more formal background and methodology section would improve the paper further.

The experimental questions and the results are interesting, giving insights that will be appreciated by the workshop audience.
